How Can We Tame the Long-Tail of Chest X-ray Datasets?

Chest X-rays (CXRs) are a medical imaging modality that is used to infer a large number of abnormalities. While it is hard to define an exhaustive list of these abnormalities, which may co-occur on a chest X-ray, few of them are quite commonly observed and are abundantly represented in CXR datasets used to train deep learning models for automated inference. However, it is challenging for current models to learn independent discriminatory features for labels that are rare but may be of high significance. Prior works focus on the combination of multi-label and long tail problems by introducing novel loss functions or some mechanism of re-sampling or re-weighting the data. Instead, we propose that it is possible to achieve significant performance gains merely by choosing an initialization for a model that is closer to the domain of the target dataset. This method can complement the techniques proposed in existing literature, and can easily be scaled to new labels. Finally, we also examine the veracity of synthetically generated data to augment the tail labels and analyse its contribution to improving model performance.

==> README.txt <==

To make a sample ICCV paper, copy the contents of this directory
somewhere, and type

 latex egpaper_final

or 

 pdflatex egpaper_final


To make a copy with the review style (for anonymous review, and
including line numbers, replace "egpaper_final" with
"egpaper_for_review" in the commands above.

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egpaper_final).

